A generalized non-hourglass updated Lagrangian formulation for SPH solid dynamics

Hourglass modes, characterized by zigzag particle and stress distributions, are a common numerical instability encountered when simulating solid materials with updated Lagrangian smoother particle hydrodynamics (ULSPH). While recent solutions have effectively addressed this issue in elastic materials using an essentially non-hourglass formulation, extending these solutions to plastic materials with more complex constitutive equations has proven challenging due to the need to express shear forces in the form of a velocity Laplacian. To address this, a generalized non-hourglass formulation is proposed within the ULSPH framework, suitable for both elastic and plastic materials. Specifically, a penalty force is introduced into the momentum equation to resolve the disparity between the linearly predicted and actual velocities of neighboring particle pairs, thereby mitigating the hourglass issue. The stability, convergence, and accuracy of the proposed method are validated through a series of classical elastic and plastic cases, with a dual-criterion time-stepping scheme to improve computational efficiency. The results show that the present method not only matches or even surpasses the performance of the recent essentially non-hourglass formulation in elastic cases but also performs well in plastic scenarios.

==> recommend_reviewers.txt <==
Dr. Georg Ganzenmüller
georg.ganzenmueller@inatech.unifreiburg.de
Fraunhofer-Institut für Kurzzeitdynamik

Associate Prof. Abbas Khayyer
khayyer@particle.kuciv.kyoto-u.ac.jp
Kyoto University

Dr. Chong Peng
chong.peng@essteyr.com
ESS Engineering Software Steyr GmbH

Dr. Chun Hean Lee
ChunHean.Lee@glasgow.ac.uk
University of Glasgow

Professor Javier Bonet
jbonet@cimne.upc.edu
CIMNE, Centro Internacional de Métodos Númericos en Ingeniería

Dr. Siva Kulasegaram
KulasegaramS@cardiff.ac.uk
Cardiff University

